Distilled Circuits: A Mechanistic Study of Internal Restructuring in Knowledge Distillation

Knowledge distillation compresses a larger neural model (teacher) into smaller, faster student models by training them to match teacher outputs. However, the internal computational transformations that occur during this process remain poorly understood. We apply techniques from mechanistic interpretability to analyze how internal circuits, representations, and activation patterns differ between teachers and students. Focusing on GPT2 and its distilled counterpart DistilGPT2, and generalizing our findings to both bidirectional architectures and larger model pairs, we find that student models can reorganize, compress, and discard teacher components, often resulting in a stronger reliance on fewer individual components. To quantify functional alignment beyond output similarity, we introduce an alignment metric based on influence-weighted component similarity, validated across multiple tasks. Our findings reveal that while knowledge distillation preserves broad functional behaviors, it also causes significant shifts in internal computation, with important implications for the robustness and generalization capacity of distilled models.

==> notes.txt <==
Changes to make (in order of priority):

1. extend to a larger and more modern model pair [x]

2. Write up changes from NeurIPS discussion period [x]
    - Trade-off between compression and robustness (appendix) [x] [update with larger model data]
    - More detail about tasks being studied [x]
    - Report behavioural performance of models on each task before circuit-level comparisons [x]
    - Include discussion about interpretability evaluation metrics (faithfulness, minimality, completeness) [x]
    - Include more rigourous methodology for determining component roles (probes, interventions) [x]
        - include plots e.g. probe, interventions [x]

3. Tidy up small stuff I noticed since submitting []
    - make comparison of MLP methodology more clear (reads a bit vague: specify details about PCA etc.) [x]
    - go through TODOs [x]
    - ensure code repo is up-to-date []

4. double check styling stuff is consistent with TMLR (e.g. table titles, other small stuff) [x]
    - check reference style as well [x]
